Towards Standardized Grid Emission Factors: Methodological Insights and Best Practices

Inconsistent calculation of grid emission factors (EF) can result in widely divergent corporate greenhouse gas (GHG) emissions reports. We dissect this issue through a comprehensive literature review, identifying nine key aspects - each with two to six methodological choices - that substantially influence the reported EF. These choices lead to relative effect variations ranging from 1.2% to 69%. Using Germany's 2019-2022 data as a case study, our method yields results that largely align with prior studies, yet reveal relative effects from 0.4% to 34.6%. This study is the first to methodically unpack the key determinants of grid EF, quantify their impacts, and offer clear guidelines for their application in corporate GHG accounting. Our findings hold implications for practitioners, data publishers, researchers, and guideline-making organizations. By openly sharing our data and calculations, we invite replication, scrutiny, and further research.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate.tex (the template with example text)

 - rsc-articletemplate.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


